Semantic Adversarial Deep Learning

Fueled by massive amounts of data, models produced by machine-learning (ML) algorithms, especially deep neural networks, are being used in diverse domains where trustworthiness is a concern, including automotive systems, finance, health care, natural language processing, and malware detection. Of particular concern is the use of ML algorithms in cyber-physical systems (CPS), such as self-driving cars and aviation, where an adversary can cause serious consequences. However, existing approaches to generating adversarial examples and devising robust ML algorithms mostly ignore the semantics and context of the overall system containing the ML component. For example, in an autonomous vehicle using deep learning for perception, not every adversarial example for the neural network might lead to a harmful consequence. Moreover, one may want to prioritize the search for adversarial examples towards those that significantly modify the desired semantics of the overall system. Along the same lines, existing algorithms for constructing robust ML algorithms ignore the specification of the overall system. In this paper, we argue that the semantics and specification of the overall system has a crucial role to play in this line of research. We present preliminary research results that support this claim.

==> CAV18 copy/cav-paper-outline.txt <==
(1) Introduction


(2) Background

     (2.1) ML (loss functions, SGD, DNNs, GANS,...)
     (2.2)  Logic (STL, Breach,...)


(3) Attacks on ML

    (3.1) Training-time attacks (This section will be quite short)
    (3.2) Test-time attacks (This will be slightly longer)
    (3.3) Compositional falsification (This is from the NFM paper)

(4) Defenses

    (4.1) Based on robust statistics (Madry, Kolter,...)
    (4.2) Verification of DNNs (The two papers from CAV 2017)
    
    Comments: I think there is a connection between 4.1 and 4.2
    4.2 is checking local robustness for a single point. 

(5) New defense

    The main pitch is that most approaches to defense completely ignore the
    context (e.g., the ML algorithm is used for object recognition
    in a car-breaking system). A wholisitic approach has to analyze
    the ML algorithm in tandem with the specification of the rest of
    the system.
    
    	(5.1)  Use quantitative semantics along with confidence measure
	   from the ML algorithm.
	(5.2) Retrain the ML algorithm with a loss function that depends
	on the quantitive semantics (This is Sanjit's idea from before)


==> cav-paper-outline.txt <==
(1) Introduction


(2) Background

     (2.1) ML (loss functions, SGD, DNNs, GANS,...)
     (2.2)  Logic (STL, Breach,...)


(3) Attacks on ML

    (3.1) Training-time attacks (This section will be quite short)
    (3.2) Test-time attacks (This will be slightly longer)
    (3.3) Compositional falsification (This is from the NFM paper)

(4) Defenses

    (4.1) Based on robust statistics (Madry, Kolter,...)
    (4.2) Verification of DNNs (The two papers from CAV 2017)
    
    Comments: I think there is a connection between 4.1 and 4.2
    4.2 is checking local robustness for a single point. 

(5) New defense

    The main pitch is that most approaches to defense completely ignore the
    context (e.g., the ML algorithm is used for object recognition
    in a car-breaking system). A wholisitic approach has to analyze
    the ML algorithm in tandem with the specification of the rest of
    the system.
    
    	(5.1)  Use quantitative semantics along with confidence measure
	   from the ML algorithm.
	(5.2) Retrain the ML algorithm with a loss function that depends
	on the quantitive semantics (This is Sanjit's idea from before)

